Mapping out the parameter space for photoevaporation and core-powered mass-loss

Understanding atmospheric escape in close-in exoplanets is critical to interpreting their evolution. We map out the parameter space over which photoevaporation and core-powered mass loss dominate atmospheric escape. Generally, the transition between the two regimes is determined by the location of the Bondi radius (i.e. the sonic point of core-powered outflow) relative to the penetration depth of XUV photons. Photoevaporation dominates the loss when the XUV penetration depth lies inside the Bondi radius ($R_{XUV}<R_B$) and core-powered mass-loss when XUV radiation is absorbed higher up in the flow ($R_B<R_{XUV}$). The transition between the two regimes occurs at a roughly constant ratio of the planet's radius to its Bondi radius, with the exact value depending logarithmically on planetary and stellar properties. In general, core-powered mass-loss dominates for lower-gravity planets with higher equilibrium temperatures, and photoevaporation dominates for higher-gravity planets with lower equilibrium temperatures. However, planets can transition between these two mass-loss regimes during their evolution, and core-powered mass loss can ``enhance'' photo-evaporation over a significant region of parameter space. Interestingly, a planet that is ultimately stripped by core-powered mass-loss has likely only ever experienced core-powered mass-loss. In contrast a planet that is ultimately stripped by photoevaporation could have experienced an early phase of core-powered mass-loss. Applying our results to the observed super-Earth population suggests that it contains significant fractions of planets where each mechanism controlled the final removal of the H/He envelope, although photoevaporation appears to be responsible for the final carving of the exoplanet radius-valley.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
